Star Formation Quenching in Green Valley Galaxies at $0.5\lesssim z\lesssim1.0$ and Constraints with Galaxy Morphologies

We calculate the star formation quenching timescales in green valley galaxies at intermediate redshifts ($z\sim0.5-1$) using stacked zCOSMOS spectra of different galaxy morphological types: spheroidal, disk-like, irregular and merger, dividing disk-like galaxies further into unbarred, weakly-barred and strongly-barred, assuming a simple exponentially-decaying star formation history model and based on the H$_{\delta}$ absorption feature and the $4000$ \AA ~break. We find that different morphological types present different star formation quenching timescales, reinforcing the idea that the galaxy morphology is strongly correlated with the physical processes responsible for quenching star formation. Our quantification of the star formation quenching timescale indicates that disks have typical timescales $60\%$ to 5 times longer than that of galaxies presenting spheroidal, irregular or merger morphologies. Barred galaxies in particular present the slowest transition timescales through the green valley. This suggests that although secular evolution may ultimately lead to gas exhaustion in the host galaxy via bar-induced gas inflows that trigger star formation activity, secular agents are not major contributors in the rapid quenching of galaxies at these redshifts. Galaxy interaction, associated with the elliptical, irregular and merger morphologies contribute, to a more significant degree, to the fast transition through the green valley at these redshifts. In the light of previous works suggesting that both secular and merger processes are responsible for the star formation quenching at low redshifts, our results provide an explanation to the recent findings that star formation quenching happened at a faster pace at $z\sim0.8$.

==> GREEN_VALLEY_DISK_GALAXY_IMAGES/Latex_script_for_including_the_files_of_this_folder.txt <==
egin{figure}[htbp]
egin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000806042.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000807545.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000805582.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813383.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813105.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811346.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813680.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810760.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811021.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810675.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813553.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810762.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812807.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812196.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813147.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817201.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817294.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819236.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817968.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817882.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820006.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818449.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817556.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818081.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818617.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819136.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000816958.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824400.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824906.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824847.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826771.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823725.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826023.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825716.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825224.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824286.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826949.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823241.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824831.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824178.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824251.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825460.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826986.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825320.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824809.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826460.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824248.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824689.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824910.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826807.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824330.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832874.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831923.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832877.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833413.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832049.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833826.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831889.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832917.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832937.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831205.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830167.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831229.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831223.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833070.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832523.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832426.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832555.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000829687.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832784.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840798.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839499.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838689.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838539.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836828.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839698.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838288.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838163.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839295.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838713.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839155.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838040.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000837589.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836331.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836712.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840285.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838470.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845696.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844216.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844486.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844837.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000847489.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_DISK_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000847769.jpg}
\caption{}
\label{}
\end{center}
\end{figure}


==> GREEN_VALLEY_EARLY_GALAXY_IMAGES/Latex_script_for_including_the_files_of_this_folder.txt <==
egin{figure}[htbp]
egin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000807501.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000805613.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000807180.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000804051.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810659.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811050.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812705.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810348.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811891.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813770.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811750.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812969.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813585.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810698.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812174.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813653.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812527.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812935.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813825.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813791.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812880.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813454.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812973.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812691.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819062.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000816437.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000910132.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819997.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818471.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000816612.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000816491.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820084.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817843.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817770.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817485.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817581.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818041.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818025.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817245.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818419.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819695.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819287.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818418.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818337.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819234.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817060.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818628.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819028.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817570.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819641.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820058.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820161.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819306.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817990.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820184.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818077.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823476.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826818.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826301.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825916.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824717.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824247.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825257.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825688.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825517.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826599.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824518.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825686.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825974.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000822923.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824747.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824734.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825794.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824265.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825344.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825213.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824711.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825428.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824690.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824845.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000701373.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832409.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831474.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833904.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832431.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830978.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833265.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832228.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830809.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830984.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833110.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830414.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830919.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831522.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833284.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831200.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000829742.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831245.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000829706.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832270.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831782.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840113.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839442.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839507.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838232.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000837938.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838459.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838742.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838707.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840231.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839782.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840853.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000837524.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838888.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838753.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839203.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839794.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840774.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838731.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844701.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000846636.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000847400.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000847234.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000843944.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845353.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_EARLY_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844421.jpg}
\caption{}
\label{}
\end{center}
\end{figure}


==> GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/Latex_script_for_including_the_files_of_this_folder.txt <==
egin{figure}[htbp]
egin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000804761.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813692.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811887.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813329.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811432.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818031.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817239.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820107.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819182.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817762.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817569.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820101.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819250.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818588.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819240.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818589.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825406.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826883.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825392.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825876.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825159.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823001.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824307.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825174.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824585.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825208.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824544.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000701325.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831527.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832584.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832650.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000829957.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830781.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830724.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831820.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833168.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832305.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836475.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840221.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836917.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000837965.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838783.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844105.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000843840.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844643.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_IRREGULAR_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845816.jpg}
\caption{}
\label{}
\end{center}
\end{figure}


==> GREEN_VALLEY_MERGING_GALAXIES/Latex_script_for_including_the_files_of_this_folder.txt <==
\begin{figure}[htbp]
\begin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000700189.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000811488.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000817794.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000817940.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000818340.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000820151.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000823524.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000823559.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000824124.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000824212.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000825068.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000825657.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000826110.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000831688.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000833198.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000836475.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000837824.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000838875.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000840905.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_INTERACTION_GALAXIES/zCOSMOS_BRIGHT_DR2_000844057.jpg}
\caption{}
\label{}
\end{center}
\end{figure}


==> GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/Latex_script_for_including_the_files_of_this_folder.txt <==
egin{figure}[htbp]
egin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000807143.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813381.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813153.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813576.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820055.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817072.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823463.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833936.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832428.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832341.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832197.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836615.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839715.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844413.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_STRONG_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845433.jpg}
\caption{}
\label{}
\end{center}
\end{figure}


==> GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/Latex_script_for_including_the_files_of_this_folder.txt <==
egin{figure}[htbp]
egin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000806042.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000807545.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000805582.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813383.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813105.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811346.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813680.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810760.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000811021.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810675.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813553.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000810762.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812807.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812196.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813147.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817201.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817294.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819236.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817968.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817882.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820006.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818449.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817556.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818081.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818617.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819136.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000816958.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824400.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824906.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824847.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826771.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823725.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826023.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825716.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825224.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824286.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826949.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823241.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824831.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824178.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824251.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825460.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826986.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000825320.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824809.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826460.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824248.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824689.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824910.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000826807.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000824330.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832874.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831923.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832877.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833413.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832049.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833826.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831889.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832917.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832937.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831205.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830167.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831229.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000831223.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833070.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832523.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832426.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832555.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000829687.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832784.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840798.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839499.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838689.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838539.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836828.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839698.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838288.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838163.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839295.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838713.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839155.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838040.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000837589.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836331.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836712.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000840285.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838470.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845696.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844216.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844486.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844837.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000847489.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000847769.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000807143.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813381.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813153.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813576.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000820055.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000817072.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823463.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000833936.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832428.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832341.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000832197.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000836615.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000839715.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844413.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845433.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812959.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813133.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819927.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818710.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823458.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830567.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838218.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838926.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838429.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000848039.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844719.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_UNBARRED_AND_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845124.jpg}
\caption{}
\label{}
\end{center}
\end{figure}


==> GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/Latex_script_for_including_the_files_of_this_folder.txt <==
egin{figure}[htbp]
egin{center}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000812959.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000813133.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000819927.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000818710.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000823458.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000830567.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838218.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838926.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000838429.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000848039.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000844719.jpg}
\includegraphics[width=2cm]{GREEN_VALLEY_WEAK_BARRED_GALAXY_IMAGES/zCOSMOS_BRIGHT_DR2_000845124.jpg}
\caption{}
\label{}
\end{center}
\end{figure}

